The Frequency of Tidal Features Associated with Nearby Luminous Elliptical Galaxies from a Statistically Complete Sample

We present a deep broadband optical imaging study of a complete sample of luminous elliptical galaxies (M_B<-20) at distances 15 Mpc - 50 Mpc, selected from the Tully catalog of nearby galaxies. The images are flat to ~0.35% across the 20' field and reach a V band depth of 27.7 mag arcsec^-2. We derive an objective tidal interaction parameter for all galaxies and find that 73% of them show tidal disturbance signatures in their stellar bodies. This is the first time that such an analysis is done on a statistically complete sample and it confirms that tidal features in ellipticals are common even in the local Universe. From the dynamical time of the sample galaxies at the innermost radius where tidal features are detected we estimate the mass assembly rate of nearby ellipticals to be dM/M 0.2 per Gyr with large uncertainty. We explore the relation between gravitational interaction signatures and the galaxy environment and find that galaxies in clusters are less disturbed than group and field galaxies. We also study how these interactions affect the broadband colors of ellipticals and find a moderate correlation, suggesting that the mergers are not accompanied by significant star-formation. Lastly, we find no correlation between AGN activity, as measured by 6cm radio emission, and large scale tidal distortions. This implies that gravitational interactions are not the only, and perhaps not the most important, trigger of nuclear activity. In summary, we find that elliptical galaxies in groups and low density environments continue to grow at the present day through mostly "dry" mergers involving little star formation.

==> comments.txt <==
Main points:

- The first important issue is the sample selection.
The authors only select elliptical galaxies from the Nearby Galaxy
Catalog (type -5). No other early-type galaxies are selected. I think
this is important to mention.

=> Throughout the paper (including the title) we refer to the galaxies
in our sample as "elliptical galaxies" and not "early-type galaxies".
Since the differences between E and S0 galaxies are known to be
significant we do not include the latter in our sample and do not
claim to study them in the scope of this work. 


- The second point is the non-correlation of T_c with B-V in Figure 9. The
B-V that the authors use is from a catalog with a large amount of aperture
photometry (Prugniel & Heraudeau 1998). It is likely that the quality of
the photometry varies from galaxy to galaxy, and is not as good as, e.g.,
the photometry in Schweizer & Seitzer. I encourage the authors to look
for better photometry.

=> Subsection 4.2 which deals with the broadband colors of the sample
galaxies was revised.  Colors were taken from Michard (2005) which is
a more self-consistent catalog and the scatter in both the
color-magnitude and the color-t_c relations are smaller.



Minor points:

- Formula (1) in Section 3.2 becomes inaccurate in the presence of
extinction, in which case I_x,y / M_x,y becomes negative and T_galaxy gets
closer to 0. Wouldn't an absolute-sign make the parameter more accurate?

=> This is true and this is why we have used the absolute value of
this parameter throughout the paper, including in formula (1).


- Third line of section 4.1: Figure 5 should be Figure 7.

=> The sentence changed to refer to figure 7.


- In the second paragraph of 4.1 the authors claim that interactions are
relatively rare in clusters. From Fig. 7 this is not clear to me.

=> A comment was added to the caption of  figure 7 and it now shows
the mean tidal parameter values of the different populations.  Cluster
galaxies are on average under the detection threshold, group and
field galaxies are on average well over it.


- Towards the end of section 5.2 formula (7) is used. Since dM/M depends
quite strongly on m2/m1 and N0, how are the 'typical' values of m2/m1 and
N0 selected?

=> As stated in the article, the values used for both m2/m1 and N0 are
not necessarily typical but rather conservative estimates.
A higher mass ratio or a shorter feature dissipation time would cause
the derived mass growth rate to increase.
Since we acknowledge the limitations of this method for deriving a
mass growth rate we choose not to use more extreme values for both of
these parameters.


- It is not totally clear how the radius in Fig. 11 is derived. Is this
purely an average of observed values? And how are these observed values
obtained?

=> Subsection 5.1 was amended to better describe the process with
which fractional tidal parameter values were obtained.


- Finally, the images with the shells (last column) in the appendix do not
look nice. I would encourage the authors to publish them in color on-line,

=> The image contract levels were tweaked to show the tidal features
more clearly and the full data sets (including model fits to the data) are now
available online.

